Optimal performance of a tontine overlay subject to withdrawal constraints

We consider the holder of an individual tontine retirement account, with maximum and minimum withdrawal amounts (per year) specified. The tontine account holder initiates the account at age 65, and earns mortality credits while alive, but forfeits all wealth in the account upon death. The holder desires to maximize total withdrawals, and minimize the expected shortfall, assuming the holder survives to age 95. The investor controls the amount withdrawn each year and the fraction of the investments in stocks and bonds. The optimal controls are determined based on a parametric model fitted to almost a century of market data. The optimal control algorithm is based on dynamic programming and solution of a partial integro differential equation (PIDE) using Fourier methods. The optimal strategy (based on the parametric model) is tested out of sample using stationary block bootstrap resampling of the historical data. In terms of an expected total withdrawal, expected shortfall (EW-ES) efficient frontier, the tontine overlay greatly outperforms an optimal strategy (without the tontine overlay), which in turn outperforms a constant weight strategy with withdrawals based on the ubiquitous four per cent rule.

==> Deliverable.txt <==

 ...delivery of the first academic paper and the first practitioner-focused paper, 
    with an expected delivery date of November 30, 2022 


==> Email.txt <==




-------- Forwarded Message --------
Subject: 	IME-D-22-00354 - Confirming your submission to Insurance: Mathematics and Economics
Date: 	16 Nov 2022 22:15:55 -0500
From: 	Insurance: Mathematics and Economics <em@editorialmanager.com>
Reply-To: 	Insurance: Mathematics and Economics <support@elsevier.com>
To: 	Peter Forsyth <paforsyt@uwaterloo.ca>


*This is an automated message.*
Optimal performance of a tontine overlay subject to withdrawal constraints
Dear Professor Forsyth,

We have received the above referenced manuscript you submitted to Insurance: Mathematics and Economics. It has been assigned the following manuscript number: IME-D-22-00354.

To track the status of your manuscript, please log in as an author at https://www.editorialmanager.com/ime/, and navigate to the "Submissions Being Processed" folder.  

Thank you for submitting your work to this journal.

Kind regards,       
Insurance: Mathematics and Economics  

More information and support  

You will find information relevant for you as an author on Elsevier’s Author Hub: https://www.elsevier.com/authors 

FAQ: How can I reset a forgotten password? https://service.elsevier.com/app/answers/detail/a_id/28452/supporthub/publishing/ For further assistance, please visit our customer service site: https://service.elsevier.com/app/home/supporthub/publishing/
Here you can search for solutions on a range of topics, find answers to frequently asked questions, and learn more about Editorial Manager via interactive tutorials. You can also talk 24/7 to our customer support team by phone and 24/7 by live chat and email

This journal uses the Elsevier Article Transfer Service. This means that if an editor feels your manuscript is more suitable for an alternative journal, then you might be asked to consider transferring the manuscript to such a journal. The recommendation might be provided by a Journal Editor, a dedicated Scientific Managing Editor, a tool assisted recommendation, or a combination. For more details see the journal guide for authors.

#AU_IME#

To ensure this email reaches the intended recipient, please do not delete the above code

__________________________________________________
In compliance with data protection regulations, you may request that we remove your personal registration details at any time. (Use the following URL: https://www.editorialmanager.com/ime/login.asp?a=r). Please contact the publication office if you have any questions.


==> linkedin.txt <==
It is now commonplace to observe that defined benefit (DB) plans are disappearing, being replaced by defined contribution (DC) plans.  A major concern for DC plan investors is running out of savings during retirement.

A recent innovation in retirement planning involves the use of modern tontines.  In a tontine, if the investor dies during the time horizon of the investment, the investor's portfolio is divided amongst the remaining (living) members of the fund.  If the investor survives, then she will earn mortality credits from those members who have passed away.  

Unlike an annuity, there are no guaranteed cash flows, since typically the funds are invested in risky assets.  Since there are no guarantees, the expected cash flows from a tontine are larger than for an annuity (with the same initial investment).

Tontine overlays are an example of peer-to-peer risk sharing, which is a cornerstone of decentralized finance.

We consider a 65-year old investor who manages her own DC plan account, deciding on asset allocation and withdrawals (with maximum and minimum constraints).

We use optimal stochastic control techniques to (i) maximize total withdrawals and (ii) minimize the risk of portfolio depletion, as measured by expected shortfall after 30 years of retirement.  

Our main conclusion is that, with a tontine overlay, the retiree can withdraw, on average, about 7% (real) of initial capital per annum for 30 years, with virtually zero probability of running out of cash.

Testing this strategy using bootstrapped historical market data shows that this result is robust to model misspecification.

Have a look at our working paper ``Optimal performance of a tontine overlay subject to withdrawal constraints.''





